Are Mutually Intelligible Languages Easier to Translate?

Two languages are considered mutually intelligible if their native speakers can communicate with each other, while using their own mother tongue. How does the fact that humans perceive a language pair as mutually intelligible affect the ability to learn a translation model between them? We hypothesize that the amount of data needed to train a neural ma-chine translation model is anti-proportional to the languages' mutual intelligibility. Experiments on the Romance language group reveal that there is indeed strong correlation between the area under a model's learning curve and mutual intelligibility scores obtained by studying human speakers.

==> intelligibility_scores.csv <==
Language Pair\Mutual Intelligibility,Swarte,Gooskens et al.,,Gooskens et al.,Distance (Ciobanu & Dinu),Average Score
Spanish-French,,28.2*,,28.2,68.84,0.68501416
Spanish-Italian,,38.2,,38.2,77.37,0.827981435
Spanish-Romanian,,13.7,,13.7,59.97,0.499728603
Romanian-French,,47.1*,,47.1,62.27,0.812417401
Romanian-Spanish,,46.6,,46.6,70.17,0.857669918
Romanian-Italian,,47.2,,47.2,69.15,0.85660793
French-Italian,,22.9,,22.9,72.93,0.66343219
French-Spanish,,31.5*,,31.5,69.98,0.721652769
French-Romanian,,11*,,11,65.12,0.508031781
Italian-Romanian,,8.7,,8.7,65.97,0.492845343
Italian-Spanish,,56,,56,79.45,1
Italian-French,,18.6,,18.6,68.82,0.599174009
,,,,,,
German-English,97.15*,85.7*,97.15,85.7,,0.94384584
German-Dutch,53.21,25.5,53.21,25.5,,0.402917784
English-German,21.3,9.5,21.3,9.5,,0.157524079
English-Dutch,17.28,9.6,17.28,9.6,,0.137863106
Dutch-English,99.54*,94*,99.54,94,,1
Dutch-German,85.16,75*,85.16,75,,0.826703902
